Comparisons of Different Fitting Methods for the Physical Parameters of A Star Cluster Sample of M33 with Spectroscopy and Photometry

Star clusters are good tracers for formation and evolution of galaxies. We compared different fitting methods by using spectra (or by combining photometry) to determine the physical parameters. We choose a sample of 17 star clusters in M33, which previously lacked spectroscopic observations. The low-resolution spectra were taken with the Xinglong 2.16-m reflector of NAOC. The photometry used in the fitting includes $\rm u_{SC}$ and $\rm v_{SAGE}$ bands from the SAGE survey, as well as the published $UBVRI$ and $ugriz$ photometry. We firstly derived ages and metallicities with the {\sc ULySS} (Vazdekis et al. and {\sc pegase-hr}) SSP model and the Bruzual \& Charlot (2003) (BC03) stellar population synthesis models for the full-spectrum fitting. The fitting results of both the BC03 and {\sc ULySS} models seem consistent with those of previous works as well. Then we add the SAGE $\rm u_{SC}$ and $\rm v_{SAGE}$ photometry in the spectroscopic fitting with the BC03 models. It seems the results become much better, especially for the Padova 2000+Chabrier IMF set. Finally we add more photometry data, $UBVRI$ and $ugriz$, in the fitting and we found that the results do not improve significantly. Therefore, we conclude that the photometry is useful for improving the fitting results, especially for the blue bands ($\lambda <4000$ {\AA}), e.g., $\rm u_{SC}$ and $\rm v_{SAGE}$ band. At last, we discuss the "UV-excess" for the star clusters and we find five star clusters have UV-excess, based on the $GALEX$ FUV, NUV photometry.

==> referee_report1.txt <==
02-Apr-2020 

The AAS Journals have adopted a new policy that manuscript files become inactive, and are considered to have been withdrawn, six months after the most recent reviewer's report has been sent to the authors.

Reviewer Report 
Reviewer's Comments:
The work presents age and metallicity determinations of the stellar population of a small sample of star clusters in the galaxy M33, using new optical spectroscopic data and photometric points collected from the literature.
The authors estimate the clusters' parameters using several combinations of data sets and simple stellar population models and they provide a potentially interesting comparison of the results, also with previous determinations from the literature.
The inclusion of new spectroscopic data could provide more accurate parameters for the working sample.

However, the focus of the paper is not clear, the presentation of the methodology lacks of essential details and the discussion does not make the most of all the results that have been obtained. The paper can not be published in ApJ unless a comprehensive major revision is carried out.

In what follows, I present my three major points.

1) On the focus of the paper.
In the Introduction, the authors comment about the relevance of the study of star clusters in the M31 and M33 system for understanding the nature of the interaction between them, however they do not discuss the sample selection or the results along this line of thoughts. The bulk of the paper is dedicated to the different methods the authors use for determining age and metallicities of the M33 clusters, however the Discussion section is only dedicated to an UV excess identified in a few clusters.
The authors should consider to provide a mode complete, quantitative and detailed discussion on the comparison of the different methods, while dedicating sub-sections to the other issues the paper is dealing with. 

Answer: We have added detailed discussion on the sample selection, comparison of the different methods, the age-metallicity degeneracy in the Discussion Section, and the UV-excess is just as a subsection. Also we have added more complete, quantitative and detailed discussion in the Sections 4-5.


2) On the comparison of the fitting methods.
All papers that provide a comparison of different methods are very useful studies for the scientific community, as they help the possible users to understand the pros and cons of the different algorithms/models/techniques that are examined.
However, the discussion of the results obtained using the various data sets and models (with different ingredients) should go deeper in the investigation of the physical ingredients and/or algorithms of each method that causes the differences. To give an example, a sentence like "It may be due to the different spectral libraries applied in the two models." (Sect. 4) is by far unsatisfactory and does not provide any useful piece of information to the readers.
As the authors assume pure SSPs, I also suggest to discuss whether the intrinsic age-metallicity degeneracy may concur to the discrepancy of some parameters values.

Answer: We have added more contents of investigations in Sections 4-5, which could provide more useful information to the readers.

We have discussed the intrinsic age-metallicity degeneracy may concur to the discrepancy of some parameters values in discussion Section 6.2, with the plots of Figures 3, 17 and 18. 

3) On the writing of the papers. 
Even though I understand the difficulty of writing in a good scientific English for a non-native English speaker, being myself part of this category, the errors in the syntax make sometimes difficult to understand the meaning of the sentences, so to preclude a proper refereeing of the work. 
Examples are the following sentences from Sect.5.1: "Since the blue-band usually covers many metallicity absorption lines, e.g., uSC-band.", and from Sect.7: "Further, as the LAMOST survey (Zhao et al. 2012; Cui et al. 2012) have obtained more than ten million stellar spectra so far, which is largest spectroscopic data set in the world and it is still going on."
There also are many grammar errors and typos.
I therefore ask the authors to carry out a professional language revision before re-submitting.

In what follows, I add additional relevant comments and requests.

Answer: Yes, we have asked an American colleague to polish the language and grammar already.


4) On the fitting with ULySS and BC03 models
The use of SSPs, instead of considering a more complex star formation history, for fitting the stellar population of the clusters should be justified.

The fitting procedure has to be explained in more details: how the model library spectra and the observed clusters spectra have been homogenized (e.g., in spectral resolution, wavelength interval, wavelength step, flux normalization, etc.)? how the observational errors have been computed? how the chi square, presented in Table 2, has been computed?
Regarding this last point, I found difficult to understand why the chi square, in this case, seems to have a negative correlation with the SNR (estimated by visual inspection of Fig. 2): lower SNR (as the cases of SM 243, 245) implies larger errors that should produce a lower minimum chi square, but, at the same time, larger relative errors on the parameters.

The authors should add a description of how the errors are computed. Some of the age errors in Table 2 have a reported value of 0.00. If the value is not exactly zero, please use the correct number of significant digits, otherwise comment on how an exact age value is obtained from the fitting procedure.
I suggest to provide the age and the associated errors in a logarithmic scale.

The authors state that there are many previous works that provide age and metallicities of M33 clusters, but they compare their results with just the works of Beasley et al. 2015 and Fan et al. 2014. The choice of this two particular papers should be justified.
I assume that the median age difference and the scatter indicated in Fig.3 is expressed in Gyr (as it is not written in the text): these absolute values are not at all a good index for gauging the agreement with the literature results. Again, please, use logarithmic or relative values.
Considering the very small errors indicated in Fig.3, there are many outliers, that should be discussed.
These remarks are also to be considered for all the others comparisons provided in the paper.

Answer: Yes, we have explained the fitting procedure in all details that the referee has mentioned. Also we provide the age and the associated errors in a logarithmic scale.

For the spectroscopy, Schommer et al. (1991) only provide the velocities and did not provide the age and metallicities. Chandar et al.(2002) only provided the velocities and ages, no metallicity information. Chandar et al.(2006) did not provide the catalog for age and metallicity. Sharina et al. (2010) have only one star clusters in common with our work, CBF129 (SM228 in our work), age=1.5 Gyr and [Fe/H]= −1.7 dex and we have added it to our comparisons. For the photometry, Fan et al. (2014) is the most comprehensive, updated and homogeneous sample. Thus we only adopted this sample. All these have been added in the 
comparisons.

5) On the fitting of spectroscopic and photometric data.
Do spectroscopic and photometric data cover the same spatial region of the clusters? Please, comment on this point, to guarantee that the data take into account the same stellar population.

The value adopted for the weight of the photometric points in Equations 1 and 3 should be discussed. On this point, the authors could read, for instance, Werle et al. 2016, MNRAS, 483, 2382.

Answer: Since the M33 galaxy is more than 800 kpc from us, the star clusters are almost the point sources for the ground-based telescopes, either for spectroscopy or for the photometry. Thus it covers the same region/the same stellar population of one star cluster.
Yes, we have discussed and compared with the method of Werle et al. (2016) in the fitting Section.

6) On the clusters with UV-excess (Sect. 6)
Before claiming to have identified clusters with UV-excess, this excess should be defined and then measured in the cluster sample to properly identify which objects have an UV-excess. This quantitative process will allow to avoid sentences like "It seems that there are some UV up-turn cases." (caption of Fig.16) which are too vague. 
Although Pang et al. 2016 provide interesting theoretical support to some of the hypotheses for the existence of the UV-excess in old stellar populations, more appropriate sources should be chosen among the vast literature on the UV-upturn, as this phenomenon can have many more causes, including on-going star formation.
Which is the source of the claim that NUV magnitudes are underestimated by 0.3-0.6 mag?

Answer: Yes, we have added more contents and figures in the discussion Section. The last sentence is not accurate, which has been removed.

7) The last sentence of the paper ("More over, it has been proved that the blue bands are very crucial for distinguishing different stellar populations or stellar types."), even though I agree with its content, is not at all supported by the too simple discussion of the results. Furthermore, the paper only consider stellar populations and not stellar types, that, therefore, should not be considered. 

Finally, I omit, in this report, the minor comments, as I expect the revised version of this paper to be profoundly different from the current one.

Answer: done! The contents with stellar types have been removed.


